Scalable Multi Corpora Neural Language Models for ASR

Neural language models (NLM) have been shown to outperform conventional n-gram language models by a substantial margin in Automatic Speech Recognition (ASR) and other tasks. There are, however, a number of challenges that need to be addressed for an NLM to be used in a practical large-scale ASR system. In this paper, we present solutions to some of the challenges, including training NLM from heterogenous corpora, limiting latency impact and handling personalized bias in the second-pass rescorer. Overall, we show that we can achieve a 6.2% relative WER reduction using neural LM in a second-pass n-best rescoring framework with a minimal increase in latency.

==> INSTRUCTIONS.txt <==
Author Information for Interspeech 2019, Graz, Austria
======================================================

For paper instructions please see 

https://interspeech2019.org/authors/author_resources/

For the paper submission policy please see 

https://interspeech2019.org/authors/submission-policy/

For the paper submission please go to 

https://interspeech2019.org/authors/paper_submission/

For important dates governing the submission process please have a look at 

https://interspeech2019.org/calls/important_dates/

We are looking forward to receiving your submissions to Interspeech 2019, and
to seeing you in Graz on Septmeber 15-19, 2019. 

Yours sincerely, 

Thomas Hain & Bjoern Schuller 
Technical Chairs Interspeech 2019 

